Practical Data Compression for Modern Memory Hierarchies

In this thesis, we describe a new, practical approach to integrating hardware-based data compression within the memory hierarchy, including on-chip caches, main memory, and both on-chip and off-chip interconnects. This new approach is fast, simple, and effective in saving storage space. A key insight in our approach is that access time (including decompression latency) is critical in modern memory hierarchies. By combining inexpensive hardware support with modest OS support, our holistic approach to compression achieves substantial improvements in performance and energy efficiency across the memory hierarchy. Using this new approach, we make several major contributions in this thesis. First, we propose a new compression algorithm, Base-Delta-Immediate Compression (BDI), that achieves high compression ratio with very low compression/decompression latency. BDI exploits the existing low dynamic range of values present in many cache lines to compress them to smaller sizes using Base+Delta encoding. Second, we observe that the compressed size of a cache block can be indicative of its reuse. We use this observation to develop a new cache insertion policy for compressed caches, the Size-based Insertion Policy (SIP), which uses the size of a compressed block as one of the metrics to predict its potential future reuse. Third, we propose a new main memory compression framework, Linearly Compressed Pages (LCP), that significantly reduces the complexity and power cost of supporting main memory compression. We demonstrate that any compression algorithm can be adapted to fit the requirements of LCP, and that LCP can be efficiently integrated with the existing cache compression designs, avoiding extra compression/decompression.

==> chap5/lcp/TODO.txt <==

2. Two sentences about recursive page fault buffer size.

Potentially for an extended version:

1. Effect of limiting # of exceptions per page
   - dynamically determining the bext # of exceptions?

2. Effect of large page sizes?

